Missing $g$-mass: Investigating the Missing Parts of Distributions

Estimating the underlying distribution from \textit{iid} samples is a classical and important problem in statistics. When the alphabet size is large compared to number of samples, a portion of the distribution is highly likely to be unobserved or sparsely observed. The missing mass, defined as the sum of probabilities $\text{Pr}(x)$ over the missing letters $x$, and the Good-Turing estimator for missing mass have been important tools in large-alphabet distribution estimation. In this article, given a positive function $g$ from $[0,1]$ to the reals, the missing $g$-mass, defined as the sum of $g(\text{Pr}(x))$ over the missing letters $x$, is introduced and studied. The missing $g$-mass can be used to investigate the structure of the missing part of the distribution. Specific applications for special cases such as order-$\alpha$ missing mass ($g(p)=p^{\alpha}$) and the missing Shannon entropy ($g(p)=-p\log p$) include estimating distance from uniformity of the missing distribution and its partial estimation. Minimax estimation is studied for order-$\alpha$ missing mass for integer values of $\alpha$ and exact minimax convergence rates are obtained. Concentration is studied for a class of functions $g$ and specific results are derived for order-$\alpha$ missing mass and missing Shannon entropy. Sub-Gaussian tail bounds with near-optimal worst-case variance factors are derived. Two new notions of concentration, named strongly sub-Gamma and filtered sub-Gaussian concentration, are introduced and shown to result in right tail bounds that are better than those obtained from sub-Gaussian concentration.

==> main.bib.txt <==
@article{WuYangChebyshev2019,
author = {Yihong Wu and Pengkun Yang},
title = {{Chebyshev polynomials, moment matching, and optimal estimation of the unseen}},
volume = {47},
journal = {The Annals of Statistics},
number = {2},
publisher = {Institute of Mathematical Statistics},
pages = {857 -- 883},
year = {2019},
}

@BOOK{bandits_book,  
author={Q. {Zhao} and R. {Srikant}},  
booktitle={Multi-Armed Bandits: Theory and Applications to Online Learning in Networks},  
title={Multi-Armed Bandits: Theory and Applications to Online Learning in Networks},   
year={2019},  volume={},  number={},  pages={},}

@ARTICLE{Acharya17Renyi,  
author={J. {Acharya} and A. {Orlitsky} and A. T. {Suresh} and H. {Tyagi}},  
journal={IEEE Transactions on Information Theory},  
title={Estimating {R}enyi Entropy of Discrete Distributions},   
year={2017},  
volume={63},  
number={1},  
pages={38-56},}

@INPROCEEDINGS{Chandra_ncc,
author={P. {Chandra} and A. {Pradeep} and A. {Thangaraj}},
booktitle={2019 National Conference on Communications (NCC)},
title={Improved Tail Bounds for Missing Mass and Confidence Intervals for {G}ood-{T}uring Estimator},
year={2019},
volume={},
number={},
pages={1-6},
keywords={},
doi={10.1109/NCC.2019.8732184},
ISSN={},
month={Feb},}

@INPROCEEDINGS{Rajaraman17, 
author={N. Rajaraman and A. Thangaraj and A. T. Suresh}, 
booktitle={2017 IEEE International Symposium on Information Theory (ISIT)}, 
title={Minimax risk for missing mass estimation}, 
year={2017}, 
volume={}, 
number={}, 
pages={3025-3029}, 
month={June},}

@article{Gale1995,
author = { William A.   Gale  and  Geoffrey   Sampson },
title = {Good‐{T}uring frequency estimation without tears},
journal = {Journal of Quantitative Linguistics},
volume = {2},
number = {3},
pages = {217-237},
year  = {1995},
}

@inproceedings{Chen1996,
 author = {Chen, Stanley F. and Goodman, Joshua},
 title = {An Empirical Study of Smoothing Techniques for Language Modeling},
 booktitle = {Proceedings of the 34th Annual Meeting on Association for Computational Linguistics},
 series = {ACL '96},
 year = {1996},
 location = {Santa Cruz, California},
 pages = {310--318},
 } 
 
 @article{Chao1992,
 author = {Anne Chao and Shen-Ming Lee},
 journal = {Journal of the American Statistical Association},
 number = {417},
 pages = {210--217},
 title = {Estimating the Number of Classes via Sample Coverage},
 volume = {87},
 year = {1992}
}

@article{Good1953,
 author = {I. J. Good},
 journal = {Biometrika},
 number = {3/4},
 pages = {237--264},
 title = {The Population Frequencies of Species and the Estimation of Population Parameters},
 volume = {40},
 year = {1953}
}

@CONFERENCE{Orlitsky2003,
author={Orlitsky, A. and Santhanam, N.P. and Zhang, J.},
title={Always {G}ood-{T}uring: {A}symptotically optimal probability estimation},
booktitle={Annual Symposium on Foundations of Computer Science - Proceedings},
year={2003},
pages={179-188},
}

@INPROCEEDINGS{Wagner2006, 
author={A. B. Wagner and P. Viswanath and S. R. Kulkarni}, 
booktitle={2006 IEEE International Symposium on Information Theory}, 
title={Strong Consistency of the {G}ood-{T}uring Estimator}, 
year={2006}, 
volume={}, 
number={}, 
pages={2526-2530}, 
month={July},}

@article{Drukh2005,
 author = {Drukh, Evgeny and Mansour, Yishay},
 title = {Concentration Bounds for Unigram Language Models},
 journal = {J. Mach. Learn. Res.},
 volume = {6},
 month = dec,
 year = {2005},
 issn = {1532-4435},
 pages = {1231--1264},
} 

@inproceedings{wagner2007better,
  title={A better {G}ood-{T}uring estimator for sequence probabilities},
  author={Wagner, Aaron B and Viswanath, Pramod and Kulkarni, Sanjeev R},
  booktitle={2007 IEEE International Symposium on Information Theory},
  pages={2356--2360},
  year={2007},
  organization={IEEE}
}

@inproceedings{ohannessian2012rare,
  title={Rare probability estimation under regularly varying heavy tails},
  author={Ohannessian, Mesrob I and Dahleh, Munther A},
  booktitle={Conference on Learning Theory},
  pages={21--1},
  year={2012}
}


@InProceedings{Acharya13,
  title = 	 {Optimal Probability Estimation  with Applications to Prediction and Classification},
  author = 	 {Jayadev Acharya and Ashkan Jafarpour and Alon Orlitsky and Ananda Theertha Suresh},
  booktitle = 	 {Proceedings of the 26th Annual Conference on Learning Theory},
  pages = 	 {764--796},
  year = 	 {2013},
  volume = 	 {30},
  }
  
 @incollection{Orlitsky2015,
title = {Competitive Distribution Estimation: {W}hy is {G}ood-{T}uring Good},
author = {Orlitsky, Alon and Suresh, Ananda Theertha},
booktitle = {Advances in Neural Information Processing Systems 28},
pages = {2143--2151},
year = {2015},
} 

@article{ben-hamou2017,
author = "Ben-Hamou, Anna and Boucheron, Stéphane and Ohannessian, Mesrob I.",
journal = "Bernoulli",
month = "02",
number = "1",
pages = "249--287",
title = "Concentration inequalities in the infinite urn scheme for occupancy counts and the missing mass, with applications",
volume = "23",
year = "2017"
}

@inproceedings{McAllester2000,
 author = {McAllester, David A. and Schapire, Robert E.},
 title = {On the Convergence Rate of {G}ood-{T}uring Estimators},
 booktitle = {Proceedings of the Thirteenth Annual Conference on Computational Learning Theory},
 year = {2000},
 pages = {1--6},
 }
 
 @article{McAllester2003,
 author = {McAllester, David and Ortiz, Luis},
 title = {Concentration Inequalities for the Missing Mass and for Histogram Rule Error},
 journal = {J. Mach. Learn. Res.},
 volume = {4},
 month = dec,
 year = {2003},
 pages = {895--911},
} 

@article{berend2013,
author = "Berend, Daniel and Kontorovich, Aryeh",
journal = "Electron. Commun. Probab.",
pages = "7 pp.",
pno = "3",
title = "On the concentration of the missing mass",
volume = "18",
year = "2013"
}

@book{boucheron2013,
  title={Concentration Inequalities: A Nonasymptotic Theory of Independence},
  author={Boucheron, S. and Lugosi, G. and Massart, P.},
  isbn={9780199535255},
  year={2013},
  publisher={Oxford University Press},
  address={Oxford, UK},
}

@article{Dubhashi1998,
author = {Dubhashi, Devdatt and Ranjan, Desh},
title = {Balls and bins: A study in negative dependence},
journal = {Random Structures \& Algorithms},
volume = {13},
number = {2},
pages = {99-124},
year = 1998,
month = dec,
}

@techreport{renyi1961measures,
  title={On measures of entropy and information},
  author={R{\'e}nyi, Alfr{\'e}d},
  year={1961},
  institution={HUNGARIAN ACADEMY OF SCIENCES Budapest Hungary}
}

@article{arikan1996inequality,
  title={An inequality on guessing and its application to sequential decoding},
  author={Arikan, Erdal},
  journal={IEEE Transactions on Information Theory},
  volume={42},
  number={1},
  pages={99--105},
  year={1996},
  publisher={IEEE}
}

@article{hanawal2011guessing,
  title={Guessing revisited: A large deviations approach},
  author={Hanawal, Manjesh Kumar and Sundaresan, Rajesh},
  journal={IEEE Transactions on Information Theory},
  volume={57},
  number={1},
  pages={70--78},
  year={2011},
  publisher={IEEE}
}

@inproceedings{jenssen2003clustering,
  title={Clustering using Renyi's entropy},
  author={Jenssen, Robert and Hild, KE and Erdogmus, Deniz and Principe, Jose C and Eltoft, Torbj{\o}rn},
  booktitle={Neural Networks, 2003. Proceedings of the International Joint Conference on},
  volume={1},
  pages={523--528},
  year={2003},
  organization={IEEE}
}

@inproceedings{ma2000image,
  title={Image Registration with Minimum Spanning Tree Algorithm.},
  author={Ma, Bing and Hero III, Alfred O and Gorman, John D and Michel, Olivier JJ},
  booktitle={ICIP},
  pages={481--484},
  year={2000}
}

@inproceedings{mansour2009multiple,
  title={Multiple source adaptation and the {R}{\'e}nyi divergence},
  author={Mansour, Yishay and Mohri, Mehryar and Rostamizadeh, Afshin},
  booktitle={Proceedings of the Twenty-Fifth Conference on Uncertainty in Artificial Intelligence},
  pages={367--374},
  year={2009},
  organization={AUAI Press}
}

@article{neemuchwala2006image,
  title={Image registration methods in high-dimensional space},
  author={Neemuchwala, Huzefa and Hero, Alfred and Zabuawala, Sakina and Carson, Paul},
  journal={International Journal of Imaging Systems and Technology},
  volume={16},
  number={5},
  pages={130--145},
  year={2006},
  publisher={Wiley Online Library}
}

@article{pfister2004renyi,
  title={Renyi entropy, guesswork moments, and large deviations},
  author={Pfister, Charles-Edouard and Sullivan, Wayne G},
  journal={IEEE Transactions on Information Theory},
  volume={50},
  number={11},
  pages={2794--2800},
  year={2004},
  publisher={IEEE}
}

@article{batu2013testing,
  title={Testing closeness of discrete distributions},
  author={Batu, Tu{\u{g}}kan and Fortnow, Lance and Rubinfeld, Ronitt and Smith, Warren D and White, Patrick},
  journal={Journal of the ACM (JACM)},
  volume={60},
  number={1},
  pages={4},
  year={2013},
  publisher={ACM}
}

@article{xu1998energy,
  title={Energy, entropy and information potential for neural computation},
  author={Xu, Dongxin},
  year={1998},
  publisher={University of Florida}
}

@INPROCEEDINGS{Chandra19,
author={P. {Chandra} and A. {Thangaraj}},
booktitle={2019 IEEE International Symposium on Information Theory (ISIT)}, 
title={Concentration and Tail Bounds for Missing Mass}, 
year={2019},
volume={},
number={},
pages={1862-1866},}


@INPROCEEDINGS{Acharya17,
author={J. {Acharya} and Y. {Bao} and Y. {Kang} and Z. {Sun}},
booktitle={2018 IEEE International Symposium on Information Theory (ISIT)},
title={Improved Bounds for Minimax Risk of Estimating Missing Mass},
year={2018},
volume={},
number={},
pages={326-330},
month={June},}

@article{jiao2015minimax,
  title={Minimax estimation of functionals of discrete distributions},
  author={Jiao, Jiantao and Venkat, Kartik and Han, Yanjun and Weissman, Tsachy},
  journal={IEEE Transactions on Information Theory},
  volume={61},
  number={5},
  pages={2835--2885},
  year={2015},
  publisher={IEEE}
}

@book{ng2011dirichlet,
  title={Dirichlet and related distributions: Theory, methods and applications},
  author={Ng, Kai Wang and Tian, Guo-Liang and Tang, Man-Lai},
  volume={888},
  year={2011},
  publisher={John Wiley \& Sons}
}

@article{gautschi1959,
  title={Some elementary inequalities relating to the gamma and incomplete gamma function},
  author={Gautschi, Walter},
  journal={Journal of Mathematics and Physics},
  volume={38},
  number={1-4},
  pages={77--81},
  year={1959},
  publisher={Wiley Online Library}
}

@article{jiao2017maximum,
  title={Maximum likelihood estimation of functionals of discrete distributions},
  author={Jiao, Jiantao and Venkat, Kartik and Han, Yanjun and Weissman, Tsachy},
  journal={IEEE Transactions on Information Theory},
  volume={63},
  number={10},
  pages={6774--6798},
  year={2017},
  publisher={IEEE}
}

@article{wu2016minimax,
  title={Minimax rates of entropy estimation on large alphabets via best polynomial approximation},
  author={Wu, Yihong and Yang, Pengkun},
  journal={IEEE Transactions on Information Theory},
  volume={62},
  number={6},
  pages={3702--3720},
  year={2016},
  publisher={IEEE}
}


@book{petrushev2011rational,
  title={Rational approximation of real functions},
  author={Petrushev, Penco Petrov and Popov, Vasil Atanasov},
  number={28},
  year={2011},
  publisher={Cambridge University Press}
}


@InProceedings{Kamath15,
  title = 	 {On Learning Distributions from their Samples},
  author = 	 {Kamath, Sudeep and Orlitsky, Alon and Pichapati, Dheeraj and Suresh, Ananda Theertha},
  booktitle = 	 {Proceedings of The 28th Conference on Learning Theory},
  pages = 	 {1066--1100},
  year = 	 {2015},
  volume = 	 {40},
  series = 	 {Proceedings of Machine Learning Research},
  address = 	 {Paris, France},
  month = 	 {03--06 Jul},
  publisher =    {PMLR},
}

@INPROCEEDINGS{Painsky21,

  author={Painsky, Amichai},

  booktitle={2021 IEEE Information Theory Workshop (ITW)}, 

  title={Refined Convergence Rates of the {G}ood-{T}uring Estimator}, 

  year={2021},

  volume={},

  number={},

  pages={1-5},

 }
 
 @Article{Ohannessian19,
AUTHOR = {Mossel, Elchanan and Ohannessian, Mesrob I.},
TITLE = {On the Impossibility of Learning the Missing Mass},
JOURNAL = {Entropy},
VOLUME = {21},
YEAR = {2019},
NUMBER = {1},
ARTICLE-NUMBER = {28}
}

@InProceedings{hao_doubly_comp19,
  title = 	 {Doubly-Competitive Distribution Estimation},
  author =       {Hao, Yi and Orlitsky, Alon},
  booktitle = 	 {Proceedings of the 36th International Conference on Machine Learning},
  pages = 	 {2614--2623},
  year = 	 {2019},
  volume = 	 {97},
  series = 	 {Proceedings of Machine Learning Research},
  publisher =    {PMLR},
  }
  
  
  @article{kontorovich_2020,
  title={Learning discrete distributions with infinite support},
  author={Cohen, Doron and Kontorovich, Aryeh and Wolfer, Geoffrey},
  journal={Advances in Neural Information Processing Systems},
  volume={33},
  pages={3942--3951},
  year={2020}
}


@misc{skorski2020revisiting,
      title={Revisiting Concentration of Missing Mass}, 
      author={Maciej Skorski},
      year={2020},
      eprint={2005.10018},
      archivePrefix={arXiv},
      primaryClass={math.ST}
}

@article{Wu2019_chebyhev,
  author = {Yihong Wu and Pengkun Yang},
  title = {Chebyshev polynomials, moment matching, and optimal estimation of the unseen},
  journal = {preprint arxiv:1504.01227},
  month = {4},
  year = {2015}
}
